A jet-driven bipolar outflow in NGC 1125

To study the role of the feedback from the Active Galactic Nuclei (AGNs) in the evolution of its host galaxy, we need observational constraints on 100 pc scales. We used the Gemini Near Infrared Integral Field Spectrograph in the J and K bands at a spatial resolution of 100 pc and spectral resolution of 45 km\,s$^{-1}$ to observe the central region of the Seyfert galaxy NGC1125. Emission-line flux distributions in ionized and molecular gas extends up to $\approx$ 300\,pc from the nucleus, where they are found to peak. The Pa$\beta$ and [Fe\,{\sc ii}]$\lambda$1.2570$\mu$m emission-lines show two components: a narrow and a broad. The narrow component is preferably extended from the north-east to the south-west, while the broad component is perpendicular to it. Their kinematics are also different, with the narrow component showing a rotation pattern, with low velocity dispersion values ($\sigma$ $\approx$ 140 km s$^{-1}$) and the broad component a disturbed velocity field and high values of $\sigma$ ($\approx$ 250 km s$^{-1}$). We interpreted the narrow component velocity fields as due to gas rotating in the galaxy plane and fitted rotation velocity models to it, plus an outflow component in the ionized gas. The broad component is interpreted as an outflow, with mass outflow rate in the range of 0.6 to 1.1 M$_{\sun}$ yr$^{-1}$, with an outflow power ranging from 3.9$\times$10$^{40}$ to 1.1$\times$10$^{41}$ erg\,s$^{-1}$, which represents 0.07\% and 0.2\% of the bolometric luminosity of the AGN. There is an explicit relation between the shock ionized outflow and the low-luminosity radio source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
